Integrating Immersive Technologies for Algorithmic Design in Architecture

Architectural design practice has radically evolved over the course of its history, due to technological improvements that gave rise to advanced automated tools for many design tasks. Traditional paper drawings and scale models are now accompanied by 2D and 3D Computer-Aided Architectural Design (CAAD) software. While such tools improved in many ways, including performance and accuracy improvements, the modalities of user interaction have mostly remained the same, with 2D interfaces displayed on 2D screens. The maturation of Augmented Reality (AR) and Virtual Reality (VR) technology has led to some level of integration of these immersive technologies into architectural practice, but mostly limited to visualisation purposes, e.g. to show a finished project to a potential client. We posit that there is potential to employ such technologies earlier in the architectural design process and therefore explore that possibility with a focus on Algorithmic Design (AD), a CAAD paradigm that relies on (often visual) algorithms to generate geometries. The main goal of this dissertation is to demonstrate that AR and VR can be adopted for AD activities. To verify that claim, we follow an iterative prototype-based methodology to develop research prototype software tools and evaluate them. The three developed prototypes provide evidence that integrating immersive technologies into the AD toolset provides opportunities for architects to improve their workflow and to better present their creations to clients. Based on our contributions and the feedback we gathered from architectural students and other researchers that evaluated the developed prototypes, we additionally provide insights as to future perspectives in the field.

==> main.txt <==
Chapter 1 Introduction
  Section 1.1 Context
  Section 1.2 Parametric architectural modelling
  Section 1.3 Thesis statement
  Section 1.4 Research methodology
  Section 1.5 Thesis organisation/structure
Chapter 2 State of the art
  Section 2.1 Immersive experiences
  Subsection 2.1.1 Terminology
  Subsection 2.1.2 Underlying technologies
  Subsection 2.1.3 Application domains
  Section 2.2 3D visual modelling
  Section 2.3 Computer-Aided Design
  Subsection 2.3.1 Evolution of Computer-Aided Design
  Subsection 2.3.2 Computer-Aided Architectural Design
  Subsection 2.3.3 Parametric modelling
  Section 2.4 Three-dimensional Human-Computer Interaction
  Subsection 2.4.1 Direct manipulation
  Subsection 2.4.2 Indirect manipulation
  Subsection 2.4.3 Three-dimensional programming
  Section 2.5 Interacting with architectural designs
  Subsection 2.5.1 Design Space Exploration and optimisation of parameter values
  Subsection 2.5.2 Use of immersive technologies
Chapter 3 Immersive adjustment of parametric models
  Section 3.1 Prototype for adjusting models in Virtual Reality
  Section 3.2 Enabling collaboration
  Section 3.3 Adapting the prototype for Augmented Reality and Tangible User Interfaces
  Section 3.4 Discussion
Chapter 4 Immersive parametric modelling
  Section 4.1 A graph representation of parametric models
  Section 4.2 Interoperability with Grasshopper
  Section 4.3 Exploring interaction techniques for graph manipulation
  Section 4.4 Immersive visualisation of resulting structures
Chapter 5 Validation
Chapter 6 Conclusion
  Section 6.1 Research contributions
  Section 6.2 Discussion
  Section 6.3 Perspectives

